Search for heavy charged long-lived particles in the ATLAS detector in 36.1 fb$^{-1}$ of proton-proton collision data at $\sqrt{s} = 13$ TeV

A search for heavy charged long-lived particles is performed using a data sample of 36.1 fb$^{-1}$ of proton-proton collisions at $\sqrt{s} = 13$ TeV collected by the ATLAS experiment at the Large Hadron Collider. The search is based on observables related to ionization energy loss and time of flight, which are sensitive to the velocity of heavy charged particles traveling significantly slower than the speed of light. Multiple search strategies for a wide range of lifetimes, corresponding to path lengths of a few meters, are defined as model-independently as possible, by referencing several representative physics cases that yield long-lived particles within supersymmetric models, such as gluinos/squarks ($R$-hadrons), charginos and staus. No significant deviations from the expected Standard Model background are observed. Upper limits at 95% confidence level are provided on the production cross sections of long-lived $R$-hadrons as well as directly pair-produced staus and charginos. These results translate into lower limits on the masses of long-lived gluino, sbottom and stop $R$-hadrons, as well as staus and charginos of 2000 GeV, 1250 GeV, 1340 GeV, 430 GeV and 1090 GeV, respectively.

==> Changes.txt <==
Section 4, paragraph 2, line 6: "A gluino-ball fraction of 10% was assumed in all cases [4]." replaced with "The fraction of gluino-balls, i.e. bound states of a gluino and gluon, was conservatively set to 10% [4,39], in order to account for the possibility of other (neutral and hence invisible) final states than those searched for."

Section 5, paragraph 4, line 11: "calibrated at the electromagnetic scale." replaced with "calibrated such that the average response of an electron is unity."

Page 9, second paragraph from the bottom: " the candidate with the highest pT is chosen" replaced with "the candidate with the highest pT is chosen to improve background suppression."

Figure 9: We improved the colours for the theory line (white line in blue band) and shaded area (uncertainty band legend).


==> Response.txt <==
Dear reviewer

Thank you for your useful comments. We have implemented all of them in our revised version.

Best regards
The authors for the ATLAS Collaboration

Section 4, paragraph 2: "A gluino-ball fraction of 10% was assumed..." This sentence is enigmatic. What exactly is a gluinoball (presumably a bound state of a gluino and a gluon?) and why is this relevant? It would help the reader to provide one sentence indicating why this fraction is important to the analysis, and why 10% is an appropriate assumed value.
----> We have replaced "A gluino-ball fraction of 10\% was assumed in all cases~\cite{Fairbairn:2006gg}." with "The fraction of gluino-balls, i.e.\ bound states of a gluino and gluon, was conservatively set to 10\%~\cite{rasmusthesis, Fairbairn:2006gg}, in order to account for the possibility of other (neutral and hence invisible) final states than those searched for."

Section 5, paragraph 4: "...calibrated at the electromagnetic scale." I'm not sure what this means. I would guess it refers to the response of the calorimeter to electrons and photons was considered. Please try to rephrase this, perhaps as "...calibrated using electrons and photons."
----> We have replaced "calibrated at the electromagnetic scale." with "calibrated such that the average response of an electron is unity."

Page 9, second paragraph from the bottom: Why did the authors choose the candidate with the highest pT? Is this motivated by the signal model, or by avoiding background at low pT? Perhaps a phrase can be added to indicate the motivation for this choice.
----> We have added to the text, "... the candidate with the highest \pt is chosen to improve background suppression."

Figure 9: please consider a lighter color (yellow? orange?) for the theory prediction, or perhaps a white line giving the central value. Black on dark blue is nearly invisible. The same remark pertains to the "Expected limit" dark grey box in the legend.
---->We improved the colours for the theory line and shaded area (uncertainty band legend).


